Counterfactual Explanation Generation with s(CASP)

Machine learning models that automate decision-making are increasingly being used in consequential areas such as loan approvals, pretrial bail, hiring, and many more. Unfortunately, most of these models are black-boxes, i.e., they are unable to reveal how they reach these prediction decisions. A need for transparency demands justification for such predictions. An affected individual might desire explanations to understand why a decision was made. Ethical and legal considerations may further require informing the individual of changes in the input attribute that could be made to produce a desirable outcome. This paper focuses on the latter problem of automatically generating counterfactual explanations. Our approach utilizes answer set programming and the s(CASP) goal-directed ASP system. Answer Set Programming (ASP) is a well-known knowledge representation and reasoning paradigm. s(CASP) is a goal-directed ASP system that executes answer-set programs top-down without grounding them. The query-driven nature of s(CASP) allows us to provide justifications as proof trees, which makes it possible to analyze the generated counterfactual explanations. We show how counterfactual explanations are computed and justified by imagining multiple possible worlds where some or all factual assumptions are untrue and, more importantly, how we can navigate between these worlds. We also show how our algorithm can be used to find the Craig Interpolant for a class of answer set programs for a failing query.

==> pictures/alt_1_short.txt <==
'verdict' holds (for frank_johnson, and murder), because
   'murder' holds (for frank_johnson), because
      'defendant' holds (for frank_johnson), and
      'provoker' holds (for frank_johnson), because
        'initiator' holds (for frank_johnson), because
           'angry' holds (for frank_johnson, and alan_caldwell), because
              'clashed_earlier' holds (for frank_johnson, and alan_caldwell), and
              'forgiving_person' holds (for frank_johnson), and
              'clashed_earlier' holds (for alan_caldwell, and frank_johnson), and
              'had_weapon_earlier' holds (for alan_caldwell), and
              'friend' holds (for frank_johnson, and alan_caldwell).
           'clashed_earlier' holds (for frank_johnson, and alan_caldwell), justified above.
        'retrieved_weapon' holds (for frank_johnson), because
           'has_weapon' holds (for frank_johnson), and
           it is assumed that 'retrieved_weapon' holds (for frank_johnson).
        'angry' holds (for frank_johnson, and alan_caldwell), because
           'clashed_earlier' holds (for frank_johnson, and alan_caldwell), justified above.
      'victim' holds (for alan_caldwell), and
      'dead' holds (for alan_caldwell).


==> pictures/alt_2_short.txt <==
JUSTIFICATION_TREE:
'verdict' holds (for frank_johnson, and murder), because
   'murder' holds (for frank_johnson), because
      'defendant' holds (for frank_johnson), and
      'provoker' holds (for frank_johnson), because
        'initiator' holds (for frank_johnson), because
           'defendant' holds (for frank_johnson), justified above, and
           'victim' holds (for alan_caldwell).
        'retrieved_weapon' holds (for frank_johnson), because
           'has_weapon' holds (for frank_johnson), and
           it is assumed that 'retrieved_weapon' holds (for frank_johnson).
        'angry' holds (for frank_johnson, and alan_caldwell), because
           'friend' holds (for frank_johnson, and joe_smith), and
           'angry' holds (for joe_smith, and alan_caldwell), because
              'clashed_earlier' holds (for joe_smith, and alan_caldwell).
      'victim' holds (for alan_caldwell), and
      'dead' holds (for alan_caldwell).

==> pictures/out_1.txt <==
JUSTIFICATION_TREE:
'verdict' holds (for frank_johnson, and murder), because
    'murder' holds (for frank_johnson), because
        'defendant' holds (for frank_johnson), and
        'provoker' holds (for frank_johnson), because
            'initiator' holds (for frank_johnson), because
                there is no evidence that 'exist_an_initiator' holds, because
                    there is no evidence that 'person' holds (for Var2), with
                        Var2 not equal alan_caldwell, frank_johnson, nor sandra_lee, and
                    'person' holds (for alan_caldwell), and
                    there is no evidence that 'known_initiator_of_conflict' holds (for alan_caldwell), and
                    'person' holds (for frank_johnson), and
                    there is no evidence that 'known_initiator_of_conflict' holds (for frank_johnson), and
                    'person' holds (for sandra_lee), and
                    there is no evidence that 'known_initiator_of_conflict' holds (for sandra_lee).
                'angry' holds (for frank_johnson, and alan_caldwell), because
                    'person' holds (for frank_johnson), justified above, and
                    'person' holds (for alan_caldwell), and
                    'clashed_earlier' holds (for frank_johnson, and alan_caldwell), and
                    there is no evidence that 'ab_angry' holds (for frank_johnson, and alan_caldwell), because
                        there is no evidence that 'mentally_unstable' holds (for frank_johnson), and
                        there is no evidence that 'forgiving_person' holds (for frank_johnson), and
                        there is no evidence that 'mentally_unstable' holds (for frank_johnson), justified above, and
                        there is no evidence that 'friend' holds (for frank_johnson, and alan_caldwell).
                'clashed_earlier' holds (for frank_johnson, and alan_caldwell), justified above, and
                'angry' holds (for frank_johnson, and alan_caldwell), justified above.
            'retrieved_weapon' holds (for frank_johnson), because
                'person' holds (for frank_johnson), justified above, and
                'has_weapon' holds (for frank_johnson), and
                there is no evidence that 'had_weapon_earlier' holds (for frank_johnson), and
                there is no evidence that 'n_retrieved_weapon' holds (for frank_johnson), because
                    it is assumed that 'retrieved_weapon' holds (for frank_johnson).
            'angry' holds (for frank_johnson, and alan_caldwell), because
                'person' holds (for frank_johnson), justified above, and
                'person' holds (for alan_caldwell), and
                'clashed_earlier' holds (for frank_johnson, and alan_caldwell), justified above, and
                there is no evidence that 'ab_angry' holds (for frank_johnson, and alan_caldwell), justified above.
        'victim' holds (for alan_caldwell), and
        'dead' holds (for alan_caldwell).

==> pictures/out_1_short.txt <==
JUSTIFICATION_TREE:
'verdict' holds (for frank_johnson, and murder), because
   'murder' holds (for frank_johnson), because
      'defendant' holds (for frank_johnson), and
      'provoker' holds (for frank_johnson), because
        'initiator' holds (for frank_johnson), because
           there is no evidence that 'exist_an_initiator' holds, because
              there is no evidence that 'known_initiator_of_conflict' holds (for alan_caldwell), and
              there is no evidence that 'known_initiator_of_conflict' holds (for frank_johnson), and
              there is no evidence that 'known_initiator_of_conflict' holds (for sandra_lee).
           'angry' holds (for frank_johnson, and alan_caldwell), because
              'clashed_earlier' holds (for frank_johnson, and alan_caldwell), and
              there is no evidence that 'ab_angry' holds (for frank_johnson, and alan_caldwell), because
                there is no evidence that 'friend' holds (for frank_johnson, and alan_caldwell).
           'clashed_earlier' holds (for frank_johnson, and alan_caldwell), justified above.
        'retrieved_weapon' holds (for frank_johnson), because
           'has_weapon' holds (for frank_johnson), and
           there is no evidence that 'had_weapon_earlier' holds (for frank_johnson), and
           it is assumed that 'retrieved_weapon' holds (for frank_johnson).
        'angry' holds (for frank_johnson, and alan_caldwell), because
           'clashed_earlier' holds (for frank_johnson, and alan_caldwell), justified above, and
           there is no evidence that 'ab_angry' holds (for frank_johnson, and alan_caldwell), justified above.
      'victim' holds (for alan_caldwell), and
      'dead' holds (for alan_caldwell).


==> pictures/out_2.txt <==
JUSTIFICATION_TREE:
'verdict' holds (for frank_johnson, and murder), because
    'murder' holds (for frank_johnson), because
        'defendant' holds (for frank_johnson), and
        'provoker' holds (for frank_johnson), because
            'initiator' holds (for frank_johnson), because
                'person' holds (for alan_caldwell), and
                'person' holds (for frank_johnson), and
                'person' holds (for sandra_lee), and
                'potential_initiator_of_clash' holds (for frank_johnson), because
                    'angry' holds (for frank_johnson, and alan_caldwell), because
                        'person' holds (for frank_johnson), justified above, and
                        'person' holds (for alan_caldwell), and
                        'clashed_earlier' holds (for frank_johnson, and alan_caldwell).
                    'has_weapon' holds (for frank_johnson), and
                    'primary_conflict' holds (for frank_johnson, and alan_caldwell), and
                    it is assumed that 'potential_initiator_of_clash' holds (for frank_johnson).
            'retrieved_weapon' holds (for frank_johnson), because
                'person' holds (for frank_johnson), justified above, and
                'has_weapon' holds (for frank_johnson), justified above, and
                it is assumed that 'retrieved_weapon' holds (for frank_johnson).
            'angry' holds (for frank_johnson, and alan_caldwell), because
                'person' holds (for frank_johnson), justified above, and
                'person' holds (for alan_caldwell), and
                'clashed_earlier' holds (for frank_johnson, and alan_caldwell), justified above.
        'victim' holds (for alan_caldwell), and
        'dead' holds (for alan_caldwell).

==> pictures/out_2_short.txt <==
JUSTIFICATION_TREE:
'verdict' holds (for frank_johnson, and murder), because
   'murder' holds (for frank_johnson), because
      'defendant' holds (for frank_johnson), and
      'provoker' holds (for frank_johnson), because
        'initiator' holds (for frank_johnson), because
           'potential_initiator_of_clash' holds (for frank_johnson), because
              'angry' holds (for frank_johnson, and alan_caldwell), because
                'clashed_earlier' holds (for frank_johnson, and alan_caldwell).
              'has_weapon' holds (for frank_johnson), and
              'primary_conflict' holds (for frank_johnson, and alan_caldwell), and
              it is assumed that 'potential_initiator_of_clash' holds (for frank_johnson).
        'retrieved_weapon' holds (for frank_johnson), because
           'has_weapon' holds (for frank_johnson), justified above, and
           it is assumed that 'retrieved_weapon' holds (for frank_johnson).
        'angry' holds (for frank_johnson, and alan_caldwell), because
           'clashed_earlier' holds (for frank_johnson, and alan_caldwell), justified above.
      'victim' holds (for alan_caldwell), and
      'dead' holds (for alan_caldwell).

==> pictures/out_3.txt <==
JUSTIFICATION_TREE:
'verdict' holds (for frank_johnson, and self_defense), because
    'self_defense' holds (for frank_johnson), because
        'defendant' holds (for frank_johnson), and
        'provoker' holds (for alan_caldwell), because
            'initiator' holds (for alan_caldwell), because
                'person' holds (for alan_caldwell), and
                'person' holds (for frank_johnson), and
                'person' holds (for sandra_lee), and
                'angry' holds (for alan_caldwell, and frank_johnson), because
                    'person' holds (for alan_caldwell), and
                    'person' holds (for frank_johnson), and
                    'clashed_earlier' holds (for alan_caldwell, and frank_johnson).
                'clashed_earlier' holds (for alan_caldwell, and frank_johnson), justified above, and
                'threatened_earlier' holds (for alan_caldwell, and frank_johnson).
            'had_weapon_earlier' holds (for alan_caldwell), and
            'threatened_earlier' holds (for alan_caldwell, and frank_johnson).
        'scared' holds (for frank_johnson, and alan_caldwell), because
            'person' holds (for frank_johnson), justified above, and
            'person' holds (for alan_caldwell), justified above, and
            'threatened_earlier' holds (for alan_caldwell, and frank_johnson), justified above, and
            'person' holds (for frank_johnson), justified above, and
            'person' holds (for alan_caldwell), justified above, and
            'clashed_earlier' holds (for alan_caldwell, and frank_johnson), justified above, and
            'n_minor_clash' holds (for frank_johnson, and alan_caldwell), because
                'had_weapon_earlier' holds (for alan_caldwell), justified above.

==> pictures/out_3_short.txt <==
JUSTIFICATION_TREE:
'verdict' holds (for frank_johnson, and self_defense), because
   'self_defense' holds (for frank_johnson), because
      'defendant' holds (for frank_johnson), and
      'provoker' holds (for alan_caldwell), because
        'initiator' holds (for alan_caldwell), because
           'angry' holds (for alan_caldwell, and frank_johnson), because
              'jealous' holds (for alan_caldwell, and frank_johnson), because
                'in_relationship' holds (for alan_caldwell, and sandra_lee), and
                'close_contact' holds (for frank_johnson, and sandra_lee), and
                'in_relationship' holds (for alan_caldwell, and sandra_lee), justified above, and
                'close_contact' holds (for frank_johnson, and sandra_lee), justified above.
           'clashed_earlier' holds (for alan_caldwell, and frank_johnson), and
           'threatened_earlier' holds (for alan_caldwell, and frank_johnson).
        'had_weapon_earlier' holds (for alan_caldwell), and
        'threatened_earlier' holds (for alan_caldwell, and frank_johnson).
      'scared' holds (for frank_johnson, and alan_caldwell), because
        'threatened_earlier' holds (for alan_caldwell, and frank_johnson), justified above, and
        'clashed_earlier' holds (for alan_caldwell, and frank_johnson), justified above, and
        'had_weapon_earlier' holds (for alan_caldwell), justified above.

==> pictures/out_4.txt <==
JUSTIFICATION_TREE:
'verdict' holds (for frank_johnson, and self_defense), because
    'self_defense' holds (for frank_johnson), because
        'defendant' holds (for frank_johnson), and
        'provoker' holds (for alan_caldwell), because
            'initiator' holds (for alan_caldwell), because
                'person' holds (for alan_caldwell), and
                'person' holds (for frank_johnson), and
                'person' holds (for sandra_lee), and
                'angry' holds (for alan_caldwell, and frank_johnson), because
                    'jealous' holds (for alan_caldwell, and frank_johnson), because
                        'person' holds (for alan_caldwell), and
                        'person' holds (for frank_johnson), and
                        'person' holds (for sandra_lee), and
                        'in_relationship' holds (for alan_caldwell, and sandra_lee), and
                        'close_contact' holds (for frank_johnson, and sandra_lee), and
                        'person' holds (for alan_caldwell), justified above, and
                        'person' holds (for frank_johnson), justified above, and
                        'person' holds (for sandra_lee), justified above, and
                        'in_relationship' holds (for alan_caldwell, and sandra_lee), justified above, and
                        'close_contact' holds (for frank_johnson, and sandra_lee), justified above.
                'clashed_earlier' holds (for alan_caldwell, and frank_johnson), and
                'threatened_earlier' holds (for alan_caldwell, and frank_johnson).
            'had_weapon_earlier' holds (for alan_caldwell), and
            'threatened_earlier' holds (for alan_caldwell, and frank_johnson).
        'scared' holds (for frank_johnson, and alan_caldwell), because
            'person' holds (for frank_johnson), justified above, and
            'person' holds (for alan_caldwell), justified above, and
            'threatened_earlier' holds (for alan_caldwell, and frank_johnson), justified above, and
            'person' holds (for frank_johnson), justified above, and
            'person' holds (for alan_caldwell), justified above, and
            'clashed_earlier' holds (for alan_caldwell, and frank_johnson), justified above, and
            'n_minor_clash' holds (for frank_johnson, and alan_caldwell), because
                'had_weapon_earlier' holds (for alan_caldwell), justified above.

==> pictures/out_4_short.txt <==
JUSTIFICATION_TREE:
'verdict' holds (for frank_johnson, and self_defense), because
   'self_defense' holds (for frank_johnson), because
      'defendant' holds (for frank_johnson), and
      'provoker' holds (for alan_caldwell), because
        'initiator' holds (for alan_caldwell), because
           'angry' holds (for alan_caldwell, and frank_johnson), because
              'jealous' holds (for alan_caldwell, and frank_johnson), because
                'in_relationship' holds (for alan_caldwell, and sandra_lee), and
                'close_contact' holds (for frank_johnson, and sandra_lee), and
                'in_relationship' holds (for alan_caldwell, and sandra_lee), justified above, and
                'close_contact' holds (for frank_johnson, and sandra_lee), justified above.
           'clashed_earlier' holds (for alan_caldwell, and frank_johnson), and
           'threatened_earlier' holds (for alan_caldwell, and frank_johnson).
        'had_weapon_earlier' holds (for alan_caldwell), and
        'threatened_earlier' holds (for alan_caldwell, and frank_johnson).
      'scared' holds (for frank_johnson, and alan_caldwell), because
        'threatened_earlier' holds (for alan_caldwell, and frank_johnson), justified above, and
        'clashed_earlier' holds (for alan_caldwell, and frank_johnson), justified above, and
        'threatened_earlier' holds (for alan_caldwell, and frank_johnson), justified above.
